Inflow-driven galaxy evolution - II: A hierarchy in the scaling relations of star-forming galaxies

The star-forming main sequence (SFMS; $M_\star$--sSFR), the gas-to-stellar mass relation ($M_\star$--$M_{\rm gas}/M_\star$), and the mass--metallicity relation (MZR; $M_\star$--$Z_{\rm gas}$) are three core scaling relations for star-forming galaxies, and together they encode the information about the baryon cycle that operates during galaxy evolution. We investigate how these relations emerge by modelling the gas flows that regulate the baryon cycle, using both an ideal and a cosmological gas flow model, and identify a hierarchy among the three relations, with one further parameter entering the scatter budget at each step. In our model, the SFMS and its scatter are set primarily by the formation time of the host halo, with a weak dependence on the star formation efficiency and the mass-loading factor. The gas-to-stellar mass relation follows from the ratio of the sSFR to the star formation efficiency, and inherits the scatter of both. The MZR in turn follows from the gas-to-stellar mass relation together with the mass-loading factor, their relative contributions depending on the galaxy evolutionary state between the inflow-driven regime and equilibrium. This hierarchy naturally introduces further correlations among the three relations, such as the fundamental plane of star formation ($M_\star$--$M_{\rm gas}$--SFR), the fundamental metallicity relation ($M_\star$--SFR--$Z_{\rm gas}$) and its gaseous counterpart ($M_\star$--$M_{\rm gas}$--$Z_{\rm gas}$), and the correlations of each relation with galaxy size, which traces the star formation efficiency through the star formation law. Together, the three core scaling relations and the higher-dimensional correlations among them follow from a single framework, providing a foundation for linking the observables of star-forming galaxies to the underlying baryon cycle.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
